Fluid Antenna-Aided Robust Secure Uplink Transmission in LEO Satellite Constellations

Secure uplink transmission in low-earth orbit (LEO) satellite constellations faces significant challenges due to the time-varying spatial distributions of serving and potential eavesdropping satellites, particularly when their angular separations are small and eavesdropper channel state information (CSI) is imperfect. To address these challenges, this paper investigates fluid antenna (FA)-aided robust secure uplink transmission in LEO satellite constellations. To avoid frequent antenna reconfiguration, the FA positions are optimized over an observation interval and remain fixed throughout the interval, while transmit beamforming dynamically adapts to the time-varying satellite channels. We formulate an average worst-case secrecy rate maximization problem by jointly optimizing FA positions and time-varying beamforming under norm-bounded eavesdropper CSI uncertainties and per-slot secrecy rate constraints. Two new alternating optimization (AO) algorithms are developed to solve the resulting non-convex problem. For robust beamforming optimization, the S-procedure, semidefinite relaxation (SDR), and first-order approximation are employed to construct a tractable convex problem, followed by Gaussian randomization for rank-one recovery. For FA position optimization, we derive concave surrogate functions for successive convex approximation (SCA) and develop a differential evolution (DE)-based search strategy to reduce computational complexity. Numerical results demonstrate that both FA-aided schemes consistently outperform conventional fixed-position antenna arrays across different constellation configurations and CSI uncertainty levels. Moreover, the two algorithms exhibit different performance-complexity tradeoffs as the number of FA elements increases, with DE offering a computational advantage for larger arrays while SCA can achieve higher secrecy rates.

==> bib-check.txt <==
This is BibTeX, Version 0.99d (MiKTeX 2.9)
The top-level auxiliary file: bare_jrnl_new_sample4.aux
The style file: IEEEtran.bst
Database file #1: ref1.bib
-- IEEEtran.bst version 1.13 (2008/09/30) by Michael Shell.
-- http://www.michaelshell.org/tex/ieeetran/bibtex/
-- See the "IEEEtran_bst_HOWTO.pdf" manual for usage information.
** IEEEtran BST control entry "IEEEexample:BSTcontrol" detected.
Warning--empty journal in guo2026movable
Warning--empty journal in zuo2026joint

Done.
(There were 2 warnings)


==> compile-check.txt <==
This is pdfTeX, Version 3.1415926-2.3-1.40.12 (MiKTeX 2.9)
entering extended mode

(D:\李易轩\博士期间文件\论文投稿材料\hong_weixing\JSAC-v2\JSAC-v
2\bare_jrnl_new_sample4.tex
LaTeX2e <2011/06/27>
Babel <v3.8m> and hyphenation patterns for loaded.

(D:\李易轩\博士期间文件\论文投稿材料\hong_weixing\JSAC-v2\JSAC-v
2\IEEEtran.cls
Document Class: IEEEtran 2015/08/26 V1.8b by Michael Shell
-- See the "IEEEtran_HOWTO" manual for usage information.
-- http://www.michaelshell.org/tex/ieeetran/
(D:\win10软件\latex\CTEX\MiKTeX\tex\latex\psnfss\ot1ptm.fd)
-- Using 8.5in x 11in (letter) paper.
-- Using PDF output.
-- This is a 10 point document.
) (D:\win10软件\latex\CTEX\MiKTeX\tex\latex\ams\math\amsmath.sty
For additional information on amsmath, use the `?' option.
(D:\win10软件\latex\CTEX\MiKTeX\tex\latex\ams\math\amstext.sty
(D:\win10软件\latex\CTEX\MiKTeX\tex\latex\ams\math\amsgen.sty))
(D:\win10软件\latex\CTEX\MiKTeX\tex\latex\ams\math\amsbsy.sty)
(D:\win10软件\latex\CTEX\MiKTeX\tex\latex\ams\math\amsopn.sty))
(D:\win10软件\latex\CTEX\MiKTeX\tex\latex\amsfonts\amsfonts.sty)
(D:\win10软件\latex\CTEX\MiKTeX\tex\latex\algorithms\algorithmic.sty
(D:\win10软件\latex\CTEX\MiKTeX\tex\latex\base\ifthen.sty)
(D:\win10软件\latex\CTEX\MiKTeX\tex\latex\graphics\keyval.sty))
(D:\win10软件\latex\CTEX\MiKTeX\tex\latex\algorithms\algorithm.sty
(D:\win10软件\latex\CTEX\MiKTeX\tex\latex\float\float.sty))
(D:\win10软件\latex\CTEX\MiKTeX\tex\latex\tools\array.sty)
(D:\win10软件\latex\CTEX\MiKTeX\tex\latex\subfig\subfig.sty
(D:\win10软件\latex\CTEX\MiKTeX\tex\latex\caption\caption3.sty))
(D:\win10软件\latex\CTEX\MiKTeX\tex\latex\base\textcomp.sty
(D:\win10软件\latex\CTEX\MiKTeX\tex\latex\base\ts1enc.def))
(D:\win10软件\latex\CTEX\MiKTeX\tex\latex\sttools\stfloats.sty)
(D:\win10软件\latex\CTEX\MiKTeX\tex\latex\ltxmisc\url.sty)
(D:\win10软件\latex\CTEX\MiKTeX\tex\latex\tools\verbatim.sty)
(D:\win10软件\latex\CTEX\MiKTeX\tex\latex\graphics\graphicx.sty
(D:\win10软件\latex\CTEX\MiKTeX\tex\latex\graphics\graphics.sty
(D:\win10软件\latex\CTEX\MiKTeX\tex\latex\graphics\trig.sty)
(D:\win10软件\latex\CTEX\MiKTeX\tex\latex\00miktex\graphics.cfg)
(D:\win10软件\latex\CTEX\MiKTeX\tex\latex\pdftex-def\pdftex.def
(D:\win10软件\latex\CTEX\MiKTeX\tex\generic\oberdiek\infwarerr.sty)
(D:\win10软件\latex\CTEX\MiKTeX\tex\generic\oberdiek\ltxcmds.sty))))
(D:\win10软件\latex\CTEX\MiKTeX\tex\latex\cite\cite.sty)
(D:\win10软件\latex\CTEX\MiKTeX\tex\latex\amsfonts\amssymb.sty)

LaTeX Warning: Unused global option(s):
    [lettersize].


(D:\李易轩\博士期间文件\论文投稿材料\hong_weixing\JSAC-v2\JSAC-v
2\bare_jrnl_new_sample4.aux)
(D:\win10软件\latex\CTEX\MiKTeX\tex\latex\base\ts1cmr.fd)
-- Lines per column: 58 (exact).
(D:\win10软件\latex\CTEX\MiKTeX\tex\context\base\supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (D:\win10软件\latex\CTEX\MiKTeX\tex\latex\amsfonts\umsa.fd)
(D:\win10软件\latex\CTEX\MiKTeX\tex\latex\amsfonts\umsb.fd) [1{D:/win10软件
/latex/CTEX/UserData/pdftex/config/pdftex.map{Unicode.sfd}{UGBK.sfd}}]

pdfTeX warning: pdflatex.exe (file D:/李易轩/博士期间文件/论文投稿
材料/hong_weixing/JSAC-v2/JSAC-v2/1.pdf): PDF inclusion: found PDF version <1
.7>, but at most version <1.5> allowed
<1.pdf, id=11, 117.0774pt x 105.87555pt> <use 1.pdf> [2]

pdfTeX warning: pdflatex.exe (file D:/李易轩/博士期间文件/论文投稿
材料/hong_weixing/JSAC-v2/JSAC-v2/2.pdf): PDF inclusion: found PDF version <1
.7>, but at most version <1.5> allowed
<2.pdf, id=21, 260.17201pt x 174.53206pt> <use 2.pdf>

LaTeX Font Warning: Command \small invalid in math mode on input line 152.


LaTeX Font Warning: Command \small invalid in math mode on input line 152.

[3 <D:/李易轩/博士期间文件/论文投稿材料/hong_weixing/JSAC-v2/JSA
C-v2/1.pdf> <D:/李易轩/博士期间文件/论文投稿材料/hong_weixing/JS
AC-v2/JSAC-v2/2.pdf>]
Overfull \hbox (0.52711pt too wide) detected at line 258
\OT1/cmr/bx/n/10 h[]\OT1/cmr/m/n/10 (\OT1/cmr/bx/n/10 c\OML/cmm/m/it/10 ; t\OT1
/cmr/m/n/10 )  =  [](\OT1/cmr/bx/n/10 c\OML/cmm/m/it/10 ; t\OT1/cmr/m/n/10 )  +
  \OT1/cmr/bx/n/10 h[]\OT1/cmr/m/n/10 (\OML/cmm/m/it/10 t\OT1/cmr/m/n/10 )\OML
/cmm/m/it/10 ;  \OMS/cmsy/m/n/10 k\OT1/cmr/m/n/10 \OT1/cmr/bx/n/10 h[]\OT1/cmr
/m/n/10 (\OML/cmm/m/it/10 t\OT1/cmr/m/n/10 )\OMS/cmsy/m/n/10 k[]    \OML/cmm/m
/it/10 "[]\OT1/cmr/m/n/10 (\OML/cmm/m/it/10 t\OT1/cmr/m/n/10 )\OML/cmm/m/it/10 
:

Overfull \hbox (6.06717pt too wide) detected at line 285
[] []

Overfull \hbox (0.74672pt too wide) detected at line 289
\OML/cmm/m/it/10 
[]\OT1/cmr/m/n/10 (\OT1/cmr/bx/n/10 c\OML/cmm/m/it/10 ; \OT1/
cmr/bx/n/10 w\OT1/cmr/m/n/10 (\OML/cmm/m/it/10 t\OT1/cmr/m/n/10 )\OML/cmm/m/it/
10 ; t\OT1/cmr/m/n/10 ) = []\OML/cmm/m/it/10 :
[4]
Overfull \hbox (0.54109pt too wide) in paragraph at lines 316--316
[] 

Underfull \hbox (badness 10000) in paragraph at lines 369--370
[]\OT1/ptm/m/n/10 With the MA po-si-tion vec-tor $\OT1/cmr/bx/n/10 c$ \OT1/ptm/
m/n/10 fixed, de-fine

Underfull \hbox (badness 10000) in paragraph at lines 369--370
$\OML/cmm/m/it/10 A[]\OT1/cmr/m/n/10 (\OT1/cmr/bx/n/10 c\OML/cmm/m/it/10 ; \OT1
/cmr/bx/n/10 w\OT1/cmr/m/n/10 [\OML/cmm/m/it/10 p\OT1/cmr/m/n/10 ]\OML/cmm/m/it
/10 ; t[]\OT1/cmr/m/n/10 ) = [][] \OML/cmm/m/it/10 A[]\OT1/cmr/m/n/10 (\OT1/cmr
/bx/n/10 c\OML/cmm/m/it/10 ; \OT1/cmr/bx/n/10 w\OT1/cmr/m/n/10 [\OML/cmm/m/it/1
0 p\OT1/cmr/m/n/10 ]\OML/cmm/m/it/10 ; t[]\OT1/cmr/m/n/10 )$\OT1/ptm/m/n/10 .
[5]
Underfull \hbox (badness 10000) in paragraph at lines 565--568
\OT1/ptm/m/n/10 For no-ta-tion-al con-ve-nience, de-fine $\OML/cmm/m/it/10 []\
OT1/cmr/m/n/10 (\OT1/cmr/bx/n/10 c\OML/cmm/m/it/10 ; t[]\OT1/cmr/m/n/10 ) =$

Underfull \hbox (badness 10000) in paragraph at lines 565--568
$[] \OT1/cmr/m/n/10 + \OML/cmm/m/it/10 "[]\OT1/cmr/m/n/10 (\OML/cmm/m/it/10 t[]
\OT1/cmr/m/n/10 )\OMS/cmsy/m/n/10 k\OT1/cmr/bx/n/10 w\OT1/cmr/m/n/10 [\OML/cmm/
m/it/10 p\OT1/cmr/m/n/10 ]\OMS/cmsy/m/n/10 k[]$\OT1/ptm/m/n/10 . Then, the
[6] [7] [8]
Underfull \vbox (badness 10000) has occurred while \output is active
<3-eps-converted-to.pdf, id=100, 512.91624pt x 427.5975pt>
<use 3-eps-converted-to.pdf>
<5-eps-converted-to.pdf, id=101, 512.91624pt x 427.5975pt>
<use 5-eps-converted-to.pdf> [9]
<6-eps-converted-to.pdf, id=108, 512.91624pt x 427.5975pt>
<use 6-eps-converted-to.pdf>
<7.1-eps-converted-to.pdf, id=109, 395.4775pt x 342.27875pt>
<use 7.1-eps-converted-to.pdf>
<7.2-eps-converted-to.pdf, id=110, 394.47375pt x 342.27875pt>
<use 7.2-eps-converted-to.pdf>
<7.3-eps-converted-to.pdf, id=111, 395.4775pt x 342.27875pt>
<use 7.3-eps-converted-to.pdf>

LaTeX Warning: No positions in optional float specifier.
               Default added (so using `tbp') on input line 1044.

<8.1-eps-converted-to.pdf, id=112, 361.35pt x 289.08pt>
<use 8.1-eps-converted-to.pdf>
<8.2-eps-converted-to.pdf, id=113, 361.35pt x 289.08pt>
<use 8.2-eps-converted-to.pdf> <8.3.png, id=114, 361.35pt x 289.08pt>
<use 8.3.png> <8.4-eps-converted-to.pdf, id=115, 361.35pt x 289.08pt>
<use 8.4-eps-converted-to.pdf>
<8.5-eps-converted-to.pdf, id=116, 361.35pt x 289.08pt>
<use 8.5-eps-converted-to.pdf> <8.6.png, id=117, 361.35pt x 289.08pt>
<use 8.6.png> [10 <D:/李易轩/博士期间文件/论文投稿材料/hong_weix
ing/JSAC-v2/JSAC-v2/3-eps-converted-to.pdf> <D:/李易轩/博士期间文件/�
�文投稿材料/hong_weixing/JSAC-v2/JSAC-v2/5-eps-converted-to.pdf> <D:/李�
�轩/博士期间文件/论文投稿材料/hong_weixing/JSAC-v2/JSAC-v2/6-eps-c
onverted-to.pdf>]
Underfull \vbox (badness 10000) has occurred while \output is active
Underfull \vbox (badness 10000) has occurred while \output is active [11 <D:/�
�易轩/博士期间文件/论文投稿材料/hong_weixing/JSAC-v2/JSAC-v2/7.1-
eps-converted-to.pdf> <D:/李易轩/博士期间文件/论文投稿材料/hong_
weixing/JSAC-v2/JSAC-v2/7.2-eps-converted-to.pdf> <D:/李易轩/博士期间文
件/论文投稿材料/hong_weixing/JSAC-v2/JSAC-v2/7.3-eps-converted-to.pdf> <
D:/李易轩/博士期间文件/论文投稿材料/hong_weixing/JSAC-v2/JSAC-v2
/8.1-eps-converted-to.pdf> <D:/李易轩/博士期间文件/论文投稿材料/
hong_weixing/JSAC-v2/JSAC-v2/8.2-eps-converted-to.pdf> <D:/李易轩/博士期�
��文件/论文投稿材料/hong_weixing/JSAC-v2/JSAC-v2/8.3.png (PNG copy)> <D
:/李易轩/博士期间文件/论文投稿材料/hong_weixing/JSAC-v2/JSAC-v2/
8.4-eps-converted-to.pdf> <D:/李易轩/博士期间文件/论文投稿材料/h
ong_weixing/JSAC-v2/JSAC-v2/8.5-eps-converted-to.pdf> <D:/李易轩/博士期�
�文件/论文投稿材料/hong_weixing/JSAC-v2/JSAC-v2/8.6.png (PNG copy)>]
<9-eps-converted-to.pdf, id=267, 512.91624pt x 427.5975pt>
<use 9-eps-converted-to.pdf>
Underfull \vbox (badness 10000) has occurred while \output is active
<10-eps-converted-to.pdf, id=268, 512.91624pt x 427.5975pt>
<use 10-eps-converted-to.pdf>
(D:\李易轩\博士期间文件\论文投稿材料\hong_weixing\JSAC-v2\JSAC-v
2\bare_jrnl_new_sample4.bbl [12 <D:/李易轩/博士期间文件/论文投稿�
�料/hong_weixing/JSAC-v2/JSAC-v2/9-eps-converted-to.pdf> <D:/李易轩/博士�
��间文件/论文投稿材料/hong_weixing/JSAC-v2/JSAC-v2/10-eps-converted-to
.pdf>]) [13]
(D:\李易轩\博士期间文件\论文投稿材料\hong_weixing\JSAC-v2\JSAC-v
2\bare_jrnl_new_sample4.aux) )
(see the transcript file for additional information){D:/win10软件/latex/CTEX/
MiKTeX/fonts/enc/dvips/fontname/8r.enc}<D:/win10软件/latex/CTEX/MiKTeX/fonts/
type1/public/amsfonts/cm/cmbx10.pfb><D:/win10软件/latex/CTEX/MiKTeX/fonts/typ
e1/public/amsfonts/cm/cmbx5.pfb><D:/win10软件/latex/CTEX/MiKTeX/fonts/type1/p
ublic/amsfonts/cm/cmbx6.pfb><D:/win10软件/latex/CTEX/MiKTeX/fonts/type1/publi
c/amsfonts/cm/cmbx7.pfb><D:/win10软件/latex/CTEX/MiKTeX/fonts/type1/public/am
sfonts/cm/cmbx8.pfb><D:/win10软件/latex/CTEX/MiKTeX/fonts/type1/public/amsfon
ts/cm/cmex10.pfb><D:/win10软件/latex/CTEX/MiKTeX/fonts/type1/public/amsfonts/
cmextra/cmex8.pfb><D:/win10软件/latex/CTEX/MiKTeX/fonts/type1/public/amsfonts
/cm/cmmi10.pfb><D:/win10软件/latex/CTEX/MiKTeX/fonts/type1/public/amsfonts/cm
/cmmi5.pfb><D:/win10软件/latex/CTEX/MiKTeX/fonts/type1/public/amsfonts/cm/cmm
i6.pfb><D:/win10软件/latex/CTEX/MiKTeX/fonts/type1/public/amsfonts/cm/cmmi7.p
fb><D:/win10软件/latex/CTEX/MiKTeX/fonts/type1/public/amsfonts/cm/cmmi8.pfb><
D:/win10软件/latex/CTEX/MiKTeX/fonts/type1/public/amsfonts/cm/cmmi9.pfb><D:/w
in10软件/latex/CTEX/MiKTeX/fonts/type1/public/amsfonts/cm/cmr10.pfb><D:/win10
软件/latex/CTEX/MiKTeX/fonts/type1/public/amsfonts/cm/cmr5.pfb><D:/win10软�
�/latex/CTEX/MiKTeX/fonts/type1/public/amsfonts/cm/cmr6.pfb><D:/win10软件/lat
ex/CTEX/MiKTeX/fonts/type1/public/amsfonts/cm/cmr7.pfb><D:/win10软件/latex/CT
EX/MiKTeX/fonts/type1/public/amsfonts/cm/cmr8.pfb><D:/win10软件/latex/CTEX/Mi
KTeX/fonts/type1/public/amsfonts/cm/cmr9.pfb><D:/win10软件/latex/CTEX/MiKTeX/
fonts/type1/public/amsfonts/cm/cmsy10.pfb><D:/win10软件/latex/CTEX/MiKTeX/fon
ts/type1/public/amsfonts/cm/cmsy6.pfb><D:/win10软件/latex/CTEX/MiKTeX/fonts/t
ype1/public/amsfonts/cm/cmsy7.pfb><D:/win10软件/latex/CTEX/MiKTeX/fonts/type1
/public/amsfonts/cm/cmsy8.pfb><D:/win10软件/latex/CTEX/MiKTeX/fonts/type1/pub
lic/amsfonts/cm/cmsy9.pfb><D:/win10软件/latex/CTEX/MiKTeX/fonts/type1/public/
amsfonts/symbols/msam10.pfb><D:/win10软件/latex/CTEX/MiKTeX/fonts/type1/publi
c/amsfonts/symbols/msbm10.pfb><D:/win10软件/latex/CTEX/MiKTeX/fonts/type1/urw
/times/utmb8a.pfb><D:/win10软件/latex/CTEX/MiKTeX/fonts/type1/urw/times/utmbi
8a.pfb><D:/win10软件/latex/CTEX/MiKTeX/fonts/type1/urw/times/utmr8a.pfb><D:/w
in10软件/latex/CTEX/MiKTeX/fonts/type1/urw/times/utmri8a.pfb>
Output written on bare_jrnl_new_sample4.pdf (13 pages, 2784723 bytes).
SyncTeX written on bare_jrnl_new_sample4.synctex.gz.
Transcript written on bare_jrnl_new_sample4.log.

